Synthesis of Convection Velocity and Turbulence Measurements in Three-Stream Jets

Key flow regions linked to jet noise sources are investigated through comparison of convection velocity and turbulence measurements in high speed three-stream nozzles. A time-resolved Doppler global velocimetry (DGV) instrument was applied in the Nozzle Acoustic Test Rig (NATR) at NASA's Aero-Acoustic Propulsion Lab to measure 250 kHz repetition laser scattering signals arising from seeding particles at 32 points in high speed flow. Particle image velocimetry (PIV) measurements previously reported by NASA provided mean velocity and turbulence intensity. Results for convection velocity of the particle concentration field were obtained from the DGV data for three-stream nozzle configurations using a cross-correlation approach. The three-stream cases included an axisymmetric and an asymmetric, offset nozzle configuration. For the axisymmetric case, areas of high convection velocity and turbulence intensity were found to occur 4 to 6 area-equivalent nozzle diameters downstream from the nozzle exit. Comparison of convection velocity between the axisymmetric and offset cases show this same region as having the greatest reduction in convection velocity due to the offset, up to 20% reduction for the offset case compared to the axisymmetric case. These findings suggest this region along the centerline near the end of the potential core is an important area for noise generation with jets and contributes to the noise reductions seen from three-stream offset nozzles.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         
